Verifying Properties of Binary Neural Networks Using Sparse Polynomial Optimization

This paper explores methods for verifying the properties of Binary Neural Networks (BNNs), focusing on robustness against adversarial attacks. Despite their lower computational and memory needs, BNNs, like their full-precision counterparts, are also sensitive to input perturbations. Established methods for solving this problem are predominantly based on Satisfiability Modulo Theories and Mixed-Integer Linear Programming techniques, which are characterized by NP complexity and often face scalability issues. We introduce an alternative approach using Semidefinite Programming relaxations derived from sparse Polynomial Optimization. Our approach, compatible with continuous input space, not only mitigates numerical issues associated with floating-point calculations but also enhances verification scalability through the strategic use of tighter first-order semidefinite relaxations. We demonstrate the effectiveness of our method in verifying robustness against both $\|.\|_\infty$ and $\|.\|_2$-based adversarial attacks.

==> opt_lp_sorted025.csv <==
9.880167026018025922e+01
7.563553442756119694e+01
7.618955452602887135e+01
7.510995623392868481e+01
6.570378519333337408e+01
6.957408636342498198e+01
6.821274826806481428e+01
7.149507070151511812e+01
5.736628126607670453e+01
6.422983763273514057e+01
6.050930192667196650e+01
6.641378123564012981e+01
6.183077334100975975e+01
5.949716238962774639e+01
6.076214019147882084e+01
5.500570081539265033e+01
5.705375069730138904e+01
5.091149439086184003e+01
5.569910287271180493e+01
3.952356301250713955e+01
4.621274765257114581e+01
5.470088092995546702e+01
5.018038631087228651e+01
4.426565585237322864e+01
5.045495517053042533e+01
4.983087793150747302e+01
4.594204753205067249e+01
4.175136995661383565e+01
3.381735636302788350e+01
4.300936798757756208e+01
3.993086227504852559e+01
4.168442122108726977e+01
4.177140796096934139e+01
3.901792914661147904e+01
2.460826111652387027e+01
3.636373050618290392e+01
3.322331835684448009e+01
3.955883075550825367e+01
2.965053643769159919e+01
4.188900393247604370e+01
3.159779366986621341e+01
2.995643590106306675e+01
2.849714908531102964e+01
2.950895355040401569e+01
2.512741769794128288e+01
3.134951279955798142e+01
2.445196976885086571e+01
2.946237071220540216e+01
3.012606608650403217e+01
1.376613545285871254e+01
2.280714297495026699e+01
2.809071541522222049e+01
2.781968454365645727e+01
2.011845560484687923e+01
2.362098895481952354e+01
1.712951193861552213e+01
1.506080109154849112e+01
2.466273219296829922e+01
2.189822520484237600e+01
2.000678309332795379e+01
1.265894945160589202e+01
1.505229459901191547e+01
1.068320514223941586e+01
1.627968020132882287e+01
1.582268110868961486e+01
1.303728157646845887e+01
1.199062800308569621e+01
2.081944651920802158e+01
1.472455806318888705e+01
4.968434146822588104e+00
1.369895057045094688e+01
3.954209616942492289e+00
4.661175766535343712e+00
1.582884393961546010e+01
-2.463342392700070604e+00
5.394411484408365709e+00
2.779478066998152030e+00
4.625325723014192647e+00
1.001182788096605236e+01
-1.577650798178207481e+01
-9.218188825106850004e-01
-3.928320995282227557e+00
5.433233487252827842e+00
3.402132067918728353e-01
5.330476969120418573e+00
-7.779143473364058536e-01
2.504185864929667105e+00
-9.025159129607246200e+00
1.904736025275099109e+00
-5.905054290638886982e-01
-2.087265387820099249e+01
-2.197589324736984651e+01
-3.267009488305278353e+01
-1.912693680109202887e+01
-2.075694844565990849e+01
-5.253078587704693803e+01
-6.453823942727149188e+01
-9.414231283864614852e+01


==> opt_lp_sorted05.csv <==
5.829614307055678069e+01
5.597420794762967233e+01
5.638610537873322670e+01
4.015757469110472755e+01
3.675082758239887681e+01
5.507573993520941258e+01
4.164332214738492155e+01
2.069097921524427619e+01
3.058729989168644181e+01
3.604933929554523075e+01
2.267399237921176791e+01
3.036758982476584379e+01
1.780415038480262524e+01
-1.912450246700105083e+01
1.493210434751954097e+01
8.659951284370222879e+00
-1.768915951025722677e+01
7.691081009764744181e+00
1.155766838181295952e+01
1.291056237266683127e+01
8.945981555575315269e+00
1.209894811606344689e+01
2.791487105906741562e+01
5.872495189629020729e+00
1.055356720753303534e+01
1.220848333077501024e+01
1.405989335791943518e+00
1.796440628161084874e+01
9.148166692993825677e+00
-4.850988604976052443e+01
1.438778746144411258e+01
7.303422820180117014e+00
-5.646499700766412388e+00
-6.063926373795524682e+00
3.670856238580071818e+00
5.283719774659964230e+00
-5.780517209743010199e-01
-1.746373996774978821e+01
-8.941518517560353985e+00
-1.921020601023411700e+01
-2.432496170887533538e+01
-9.501221858441269319e+00
-2.619531232925233155e+01
-7.657714159988415759e-02
-2.458661966709840385e+01
-4.696837057141969751e+00
-2.186165789227823097e+01
-1.696514538357020285e+01
-1.513615296503877516e+01
-1.684926904620157018e+01
-2.210857978954291525e+01
-1.721802109416677240e+01
-1.699848670526090189e+01
-1.017950176264391615e+01
-4.179576447273937845e+01
-2.611099345017044016e+01
-5.136376914306005403e+01
-2.939598997597900620e+01
-3.069598462750883527e+01
-2.209074482430278863e+01
-3.619249113054335965e+01
-5.142536810951740733e+01
-3.643553471164706536e+01
-3.395732881087616306e+01
-3.755556092043987348e+01
-2.798534250010541768e+01
-4.404909881083996481e+01
-2.593751863176382244e+01
-5.111669072243856249e+01
-2.532281008936516287e+01
-6.882953806685354436e+01
-3.746090988933389099e+01
-4.983253761145654437e+01
-3.920989469417895634e+01
-5.676453654259704251e+01
-2.853109573512395514e+01
-6.435964987255478320e+01
-3.744994868395053800e+01
-4.421599557703882510e+01
-8.791087797346310140e+01
-5.339487668110884044e+01
-5.189705926325723340e+01
-5.724732742373861072e+01
-4.441267453553423650e+01
-3.781474554181197334e+01
-5.125422965322024993e+01
-6.380665071524497023e+01
-4.023601004702027240e+01
-5.098713676537835227e+01
-8.342620676880753194e+01
-6.056139658290011596e+01
-5.996314973754724065e+01
-9.518061241955909679e+01
-6.905155763713854356e+01
-9.438164628559846392e+01
-8.362110300713575839e+01
-1.191585877407952268e+02
-1.333860212657536977e+02


==> opt_lp_sorted1.csv <==
-3.031374447568134656e+01
-2.360409895529147661e+01
8.180048200278847048e+00
-3.889800060817134408e+01
-6.068240107642424164e+00
-2.588600905269800023e-01
-8.423036779647250683e+01
-3.462166530014735599e+01
-2.725193284742150013e+01
-5.732177915905852217e+01
-7.406840657677881268e+01
-3.252091862720450877e+01
-7.167712667597811560e+01
-1.669792599702796565e+01
-5.361464065469635898e+01
-4.688054782461311731e+01
-2.512797724204115468e+01
-6.521544201354019776e+01
-3.910697746538063768e+01
-6.320792184152836057e+01
-6.807708327237241974e+01
-6.882001494016657261e+01
-3.217322047183252209e+01
-1.146440182121342559e+02
-8.248707314372163069e+01
-8.141941086658252402e+01
-5.970241367650525888e+01
-1.329947796362681061e+02
-6.305347295214070868e+01
-9.382141761627818255e+01
-7.783896174211005814e+01
-7.982544179020101183e+01
-8.063786342771457782e+01
-7.766668259256323381e+01
-1.104492023934736835e+02
-5.510280488228339379e+01
-7.584483486519170015e+01
-1.244342079013571833e+02
-1.516025014140092821e+02
-7.518769576504179497e+01
-1.356046258324004157e+02
-9.347262171666773156e+01
-1.535076885716983952e+02
-1.243797622672165346e+02
-1.778706233245723638e+02
-9.365870480304789680e+01
-7.552533246128403732e+01
-1.317318229737180388e+02
-1.193594246758358111e+02
-9.925393395428534404e+01
-1.339944512173667022e+02
-9.670163616093265091e+01
-1.006230521935566458e+02
-9.529185090253326962e+01
-1.348389770701379859e+02
-1.574009900758451010e+02
-1.304730510354625892e+02
-1.085901873512942473e+02
-1.131321156149210481e+02
-1.019707161757518747e+02
-1.062717674047715946e+02
-8.975440344472087872e+01
-9.314657862930221199e+01
-1.484010702200263836e+02
-1.251544667235459656e+02
-1.689598145415326087e+02
-8.557621707609146711e+01
-1.426921709122364916e+02
-1.016697790252824802e+02
-1.562152164335146267e+02
-1.505299625779266250e+02
-1.617286674141183482e+02
-1.218957503388301689e+02
-1.792168008114184659e+02
-1.348184419024271676e+02
-1.675359919426877582e+02
-1.319252188611842485e+02
-1.246490425566052807e+02
-1.201760111577048349e+02
-1.285869344761686648e+02
-1.560782197570240726e+02
-1.154344783750684940e+02
-1.776615776109481146e+02
-1.491119366015774119e+02
-1.439413640327243513e+02
-1.709484113758498438e+02
-1.841098593851406235e+02
-1.727368147127946543e+02
-1.647542462989158878e+02
-1.641529456622608336e+02
-1.734960200251033484e+02
-1.806779841183139013e+02
-1.789047594057545894e+02
-1.730029327097638827e+02
-1.903954312287476114e+02
-1.054682134667731077e+02
-2.331907303669024429e+02
-2.378304876337952010e+02


==> opt_lp_sorted15.csv <==
-8.891137711282803480e+01
-1.902602703618957491e+02
-1.046342439796125348e+02
-7.553382520729110183e+01
-8.794542756870811218e+01
-7.518338107909951873e+01
-1.002961191610451408e+02
-1.164824434376391764e+02
-6.360792123240469209e+01
-1.586767460089283475e+02
-5.240653603835711749e+01
-1.704569959752477644e+02
-1.494361278806930784e+02
-8.853560737685694448e+01
-1.048384247563960230e+02
-9.532097506812806387e+01
-1.353097303578381911e+02
-1.100378130772218412e+02
-1.365821760341932531e+02
-1.740520667000668311e+02
-1.822045951067582052e+02
-1.517723232967977367e+02
-1.609240712133300804e+02
-1.263899554950135098e+02
-2.000032550038812076e+02
-2.032163769878901576e+02
-1.531460103241160482e+02
-1.248684322837335401e+02
-1.548061812201683836e+02
-1.506830546912745206e+02
-1.571902935337389522e+02
-1.325065453184952844e+02
-1.122625142151144360e+02
-1.990132933881177166e+02
-1.860323297801393494e+02
-2.139691617604212581e+02
-1.795305878260155339e+02
-1.743218971475593833e+02
-1.836901840444674860e+02
-1.625741476334219158e+02
-1.573484836268508786e+02
-2.320413784382010647e+02
-2.241359088165216633e+02
-1.707445110574695093e+02
-1.546566450573768066e+02
-2.104558800836860826e+02
-1.448458646665556273e+02
-1.817799397606121943e+02
-2.223087144199771217e+02
-2.015729861590868666e+02
-1.946739943298013600e+02
-1.688667530147887987e+02
-1.940512662150198651e+02
-2.488083102630308474e+02
-1.913284589601249763e+02
-2.208441997280722262e+02
-1.892768674894781213e+02
-1.439585595040029773e+02
-2.009581585116923463e+02
-1.798393795322803896e+02
-1.916412275741415101e+02
-1.819239243759255089e+02
-2.050702817752381009e+02
-2.222616438606877978e+02
-1.775093213470260878e+02
-2.479613425475719453e+02
-1.745584109919649052e+02
-2.748129300602665808e+02
-2.248811260525046976e+02
-2.459349138469451361e+02
-2.130228202359232057e+02
-2.070707324575647021e+02
-2.432555550592051645e+02
-2.505493565576334163e+02
-2.936368907659976344e+02
-2.207354589658598343e+02
-2.351337976725381793e+02
-2.382547721575442381e+02
-2.220999386963027860e+02
-2.391716027207460797e+02
-2.167308618302385241e+02
-2.982984933071232376e+02
-2.287342891759548706e+02
-2.606693234880864907e+02
-2.464387473932802095e+02
-2.522768774690577516e+02
-2.524303317673361846e+02
-2.640851706905518199e+02
-2.245097034368013169e+02
-2.491269327483039717e+02
-1.528094061329941837e+02
-2.425814733885993633e+02
-2.341839285243412405e+02
-2.901045049452479248e+02
-2.588845575749480759e+02
-2.531949314100777428e+02
-2.552689099190273794e+02
-2.966341348201879669e+02


==> opt_sdp_sorted025.csv <==
1.005571096253935650e+02
8.099176063497391453e+01
8.049550140860863223e+01
8.003856249910681697e+01
7.894536287582018019e+01
7.422275357133139551e+01
7.214021504358744608e+01
7.186468279869036735e+01
7.147957893434468701e+01
7.056525869662358730e+01
6.941724664762514863e+01
6.927061601206303010e+01
6.763490199677254111e+01
6.569852676172291694e+01
6.299970493402589966e+01
6.196434015962474007e+01
6.164457238739502287e+01
6.001067725138911158e+01
5.837087341327578116e+01
5.693818053422553760e+01
5.669440294220186161e+01
5.608036086058399405e+01
5.566209179638435245e+01
5.452370731175940932e+01
5.447495281803726641e+01
5.278834693878749817e+01
5.023174594438135898e+01
4.986418374274902021e+01
4.890976872694891142e+01
4.757731911327654473e+01
4.650127358469585204e+01
4.602688393708164227e+01
4.530756201463445620e+01
4.430701896147527918e+01
4.402786707037044778e+01
4.371043313705898470e+01
4.300974893874855098e+01
4.285335634155363493e+01
4.244875402568841594e+01
4.188900400852345740e+01
4.007962132677540978e+01
3.911553882163651963e+01
3.584847064595936672e+01
3.583413997923595673e+01
3.567640367796974488e+01
3.566155191819233039e+01
3.496690952948056719e+01
3.484275582433065210e+01
3.285345353403761948e+01
3.209480961312475955e+01
3.204631089020019630e+01
3.187441664177108791e+01
3.136173159034358804e+01
3.116533888182274836e+01
3.069602138087770982e+01
2.992529927880134721e+01
2.978247426575757117e+01
2.862648185911179155e+01
2.842161626574397815e+01
2.788907619344356448e+01
2.780104943363233616e+01
2.717988714220557256e+01
2.521913302160668024e+01
2.506103241825842431e+01
2.450631627119770428e+01
2.425320382752079951e+01
2.351818224294202508e+01
2.315860178416471626e+01
2.115622516285947086e+01
2.063209271712676696e+01
1.933201951073895586e+01
1.882182221186616289e+01
1.849139056137077830e+01
1.724992752712045174e+01
1.681417328889980212e+01
1.642456856352751515e+01
1.526354496623406476e+01
1.441022997705038478e+01
1.321379649712229565e+01
1.088133985195102582e+01
9.584309548847556925e+00
9.399088469561192483e+00
9.295583736650613105e+00
9.045796303597086307e+00
8.616506413732153646e+00
8.193804095222226636e+00
7.815870180627527475e+00
6.018689340966083989e+00
5.779816286708097550e+00
4.589484599407676058e+00
1.360354169740773500e+00
-2.404769899176443460e+00
-3.994099667166892687e+00
-7.320484578969349343e+00
-1.068777404456807290e+01
-3.647098368809344748e+01
-5.558646828628431535e+01
-6.132851936482446575e+01


==> opt_sdp_sorted05.csv <==
7.726499361651886488e+01
6.536042045169025982e+01
6.398805291347327540e+01
6.196405298453935728e+01
5.904586724209903537e+01
5.806545894628243332e+01
5.695170216376538974e+01
5.378161494974837353e+01
4.585919661168646400e+01
4.578527621084430166e+01
4.261657695812761659e+01
4.180469782571334747e+01
4.050172878006330990e+01
4.014758883457730576e+01
3.964101715550267357e+01
3.834848950823580083e+01
3.734889024755053555e+01
3.669532062572851316e+01
3.512163897952815717e+01
3.366441836806156829e+01
3.329222961592277130e+01
3.313896264748246523e+01
3.253503867946740513e+01
3.200278395444727408e+01
3.171207156383252368e+01
3.117197355915264012e+01
3.099629554973073908e+01
2.883427547658002865e+01
2.725293942339662578e+01
2.666461161080554376e+01
2.627740713885859236e+01
2.487781338441944001e+01
2.455718183097175711e+01
2.424607007931668079e+01
2.138346123645787600e+01
1.722752451878211843e+01
1.642194449143890722e+01
1.538135242447690132e+01
1.431780293988672526e+01
1.363804539124915749e+01
1.362531159675013015e+01
1.339857340576747902e+01
1.329768589947696000e+01
1.261391722743208987e+01
1.097700005816140134e+01
1.053006636208291980e+01
9.325841882624423818e+00
7.213183431042672566e+00
6.213064867327261709e+00
5.987299334805165074e+00
5.724700797776655747e+00
5.217030508641414599e+00
4.191884041455324450e+00
3.921703894300364368e+00
2.838966295986132593e+00
2.617339555096414472e+00
2.325129614513485876e+00
1.347129012291119921e+00
5.183758798726358918e-01
4.157559262207399797e-01
-1.013420462586466897e+00
-1.363788046232329521e+00
-2.940020068669085163e+00
-3.079962626816580951e+00
-3.859965722095267893e+00
-4.582107187360811906e+00
-4.835094198643545838e+00
-5.049179484695564213e+00
-5.106104211321124353e+00
-5.964057723134217781e+00
-6.215861199527346059e+00
-7.387058267199414274e+00
-7.450485237778067926e+00
-9.249820998146418560e+00
-1.231057906118584810e+01
-1.273035112105281286e+01
-1.322921449027100493e+01
-1.324779702314906160e+01
-1.343413530985680637e+01
-1.378727411024109273e+01
-1.544487646707537465e+01
-1.550664348516129820e+01
-1.616308171747774480e+01
-1.912578339227857072e+01
-1.985930030348677633e+01
-2.209366309650290816e+01
-2.219069840661471460e+01
-2.272557702971501215e+01
-2.318940921096447028e+01
-2.970990040146193678e+01
-3.024663080222272526e+01
-3.294053340390280482e+01
-3.307554102823025488e+01
-3.394915227190003293e+01
-3.999179179439569509e+01
-6.804332381838625565e+01
-7.336919034515369731e+01
-8.680252247524811082e+01


==> opt_sdp_sorted1.csv <==
4.726703881784222716e+01
3.637988799718904431e+01
3.420746964789250200e+01
2.890162317683241611e+01
2.756724422613450542e+01
2.631265088095128846e+01
2.141155560822578963e+01
1.869129286080304553e+01
1.769957408135893218e+01
1.700336949566515443e+01
1.097239276728557655e+01
1.048123778889296887e+01
7.532532082893474978e+00
6.228059862456120754e+00
5.988704238375554212e+00
5.769475778701128377e+00
5.160118490922890544e+00
5.137542826160903076e+00
4.930143240429622153e+00
3.606976240264543776e+00
2.855550766818964803e+00
-4.545131120337515540e-01
-5.859988009414536236e-01
-6.758121148078402030e-01
-2.214264893276208568e+00
-4.837607257616127754e+00
-8.090243723355555971e+00
-8.582971433094350289e+00
-1.042842210768561984e+01
-1.153585674941407291e+01
-1.158059666148569988e+01
-1.158182406183796331e+01
-1.359369840835923071e+01
-1.586922931495645628e+01
-1.657184269648126929e+01
-1.663132144156639924e+01
-1.669419839788261584e+01
-1.694931737473524436e+01
-1.716565277140197310e+01
-1.893578363091563688e+01
-2.004827254521796931e+01
-2.095151166126980513e+01
-2.165605598730739700e+01
-2.350554442839907665e+01
-2.522904920746409374e+01
-2.706218770628375836e+01
-2.880973848739722598e+01
-2.892901043904070946e+01
-2.999160885539350829e+01
-3.026443765500155791e+01
-3.058783658854579812e+01
-3.158914622878597811e+01
-3.287069353723042298e+01
-3.317551430576354221e+01
-3.323908157739738556e+01
-3.386656804169156487e+01
-3.403984799535292893e+01
-3.552412593279956354e+01
-3.623686267354599977e+01
-3.660308508015435791e+01
-3.666495018866692135e+01
-3.824207598233523697e+01
-3.916386548079319141e+01
-4.018261209409324408e+01
-4.021465414586815257e+01
-4.074107679187665099e+01
-4.205868526802352392e+01
-4.232826520187165897e+01
-4.299499022712808483e+01
-4.414428797063888510e+01
-4.432558376215418150e+01
-4.438015982304723650e+01
-4.489146963633875487e+01
-4.821938491367639301e+01
-4.827945004545073004e+01
-4.851312858502018344e+01
-4.871159967125673518e+01
-4.895479703913369462e+01
-5.016566995710712717e+01
-5.058032852395172085e+01
-5.105678756354313919e+01
-5.134484352950515529e+01
-5.569650856630225633e+01
-5.761028701128435614e+01
-5.873694851481232604e+01
-6.220616062316406669e+01
-6.410502144575301031e+01
-6.531069871258300452e+01
-6.594306502307570383e+01
-7.303881308375163428e+01
-7.498416686968207046e+01
-7.579632742454995764e+01
-7.671326909716050579e+01
-7.718048387042094305e+01
-8.105108948430321902e+01
-8.353016864698136601e+01
-1.248461812591455953e+02
-1.260628577018817964e+02


==> opt_sdp_sorted15.csv <==
2.065177615021210755e+01
1.112732397395610562e+01
8.372950859480859265e+00
8.316184437790695938e+00
2.247424039505851567e+00
4.834270508547291456e-01
-6.021185511603007967e+00
-7.160952433797959316e+00
-7.523876566519732023e+00
-7.639975251435423331e+00
-1.131479779957028597e+01
-1.198050568623157730e+01
-1.222402115584378635e+01
-1.256687459705251086e+01
-1.411234924783643407e+01
-1.701484889413019630e+01
-1.762925678076324232e+01
-1.842174826486282058e+01
-2.152029705616232036e+01
-2.642410116824571986e+01
-2.675891331886411706e+01
-2.677170540878574911e+01
-2.804225596843151891e+01
-2.958608888723738062e+01
-3.119392510627237414e+01
-3.122422175138184031e+01
-3.327969943447071444e+01
-3.495004745949464109e+01
-3.513692160560314903e+01
-3.669792517882478933e+01
-3.735938123458997495e+01
-3.778741559902890401e+01
-3.824203400867237690e+01
-3.909073479648891691e+01
-4.390230766237381488e+01
-4.430933276593066239e+01
-4.516543193035711568e+01
-4.533483142981002345e+01
-4.533755849271142324e+01
-4.543524582753897789e+01
-4.694028909926636572e+01
-4.854695212805629012e+01
-4.987179331372009727e+01
-5.045377299647620362e+01
-5.315948749249108118e+01
-5.471336034723788089e+01
-5.613002247269338341e+01
-5.624169079851138520e+01
-5.629445317668844950e+01
-5.763432441586648736e+01
-5.782775443562280770e+01
-5.878236122546617537e+01
-5.946176141801108628e+01
-5.962598616180221001e+01
-5.979389891391363676e+01
-5.982408276398030011e+01
-6.158465983317856285e+01
-6.212472838540894315e+01
-6.224907561786938004e+01
-6.461013374480127425e+01
-6.463013598320502240e+01
-6.531283532280093596e+01
-6.598086566921122653e+01
-6.680416838627463960e+01
-6.830942777095275176e+01
-6.899636506822257331e+01
-7.068173807941910525e+01
-7.140776339308233389e+01
-7.161991116018650416e+01
-7.190671009709966199e+01
-7.428023860048570270e+01
-7.500684164637033291e+01
-7.511415927900637257e+01
-7.800174229871473131e+01
-8.016643474359597121e+01
-8.081087410300030172e+01
-8.119163503319222741e+01
-8.179494888272735409e+01
-8.222811420902608859e+01
-8.282668869113923904e+01
-8.376395491414341166e+01
-8.459433815153032299e+01
-8.510805657583280492e+01
-8.937654276311795343e+01
-8.994410802695979612e+01
-9.446436418352332964e+01
-1.018665742097313114e+02
-1.019974039120102134e+02
-1.026728292116764010e+02
-1.030312377653301894e+02
-1.033981618985456947e+02
-1.064150396295464844e+02
-1.074359772478761954e+02
-1.136363558882234344e+02
-1.140140235310702934e+02
-1.154333565725371216e+02
-1.474458342386950278e+02
-1.637825211799064675e+02


==> sorted_filtered_ub025.csv <==
1.098694272227585316e+02
9.613057277724146843e+01
1.099475573599338531e+02
1.018573965504765511e+02
1.078573965504765511e+02
8.796839261800050735e+01
8.787349065020680428e+01
8.905825185775756836e+01
1.121265093497931957e+02
9.494369983300566673e+01
9.405244264006614685e+01
9.005244264006614685e+01
8.403160738199949265e+01
1.009276790805160999e+02
7.986942722275853157e+01
1.030470827184617519e+02
8.494174814224243164e+01
9.205244264006614685e+01
7.584238005429506302e+01
9.413057277724146843e+01
7.586942722275853157e+01
6.101421678811311722e+01
8.785739655047655106e+01
9.301421678811311722e+01
7.793159478157758713e+01
7.785739655047655106e+01
7.589466542378067970e+01
8.517765549570322037e+01
8.189466542378067970e+01
6.596307064220309258e+01
7.190883358195424080e+01
6.898062919080257416e+01
6.710131977871060371e+01
5.796839261800050735e+01
7.285203662887215614e+01
8.213057277724146843e+01
7.986942722275853157e+01
6.898062919080257416e+01
8.098578321188688278e+01
5.188900393247604370e+01
5.993159478157758713e+01
8.388900393247604370e+01
6.094174814224243164e+01
6.190883358195424080e+01
8.203160738199949265e+01
6.586942722275853157e+01
6.413057277724146843e+01
4.801551328226923943e+01
7.180495391041040421e+01
8.214260344952344894e+01
5.788900393247604370e+01
6.105825185775756836e+01
6.896708543971180916e+01
5.805244264006614685e+01
6.386942722275853157e+01
5.194755735993385315e+01
6.384238005429506302e+01
5.586942722275853157e+01
4.310131977871060371e+01
5.507181344926357269e+01
6.492767908051609993e+01
6.184238005429506302e+01
7.314072613790631294e+01
4.705825185775756836e+01
6.512521285563707352e+01
6.589466542378067970e+01
5.305825185775756836e+01
5.096708543971180916e+01
4.589466542378067970e+01
5.786942722275853157e+01
4.494174814224243164e+01
5.387349065020680428e+01
5.984238005429506302e+01
2.790883358195424080e+01
7.584238005429506302e+01
5.813057277724146843e+01
6.096708543971180916e+01
3.993159478157758713e+01
3.605244264006614685e+01
6.794189586862921715e+01
4.190883358195424080e+01
5.105825185775756836e+01
4.094174814224243164e+01
2.892818655073642731e+01
2.694174814224243164e+01
4.403692935779690742e+01
2.305630016699433327e+01
4.087478714436292648e+01
4.805244264006614685e+01
2.386942722275853157e+01
5.494174814224243164e+01
3.894174814224243164e+01
5.702518957108259201e+01
3.594755735993385315e+01
1.989466542378067970e+01
1.990883358195424080e+01
-9.826094061136245728e-01
4.130572777241468430e+00


==> sorted_filtered_ub05.csv <==
1.098694272227585316e+02
9.094369983300566673e+01
8.787349065020680428e+01
1.099475573599338531e+02
1.018573965504765511e+02
8.905825185775756836e+01
8.796839261800050735e+01
1.078573965504765511e+02
9.892767908051609993e+01
9.005244264006614685e+01
9.304708271846175194e+01
8.403160738199949265e+01
9.205244264006614685e+01
1.061265093497931957e+02
9.405244264006614685e+01
9.301421678811311722e+01
9.613057277724146843e+01
7.285203662887215614e+01
6.396307064220309258e+01
6.898062919080257416e+01
8.785739655047655106e+01
8.494174814224243164e+01
4.988900393247604370e+01
7.589466542378067970e+01
7.584238005429506302e+01
8.388900393247604370e+01
7.586942722275853157e+01
6.101421678811311722e+01
6.989466542378067970e+01
9.413057277724146843e+01
5.796839261800050735e+01
8.317765549570322037e+01
7.986942722275853157e+01
7.386942722275853157e+01
7.793159478157758713e+01
6.105825185775756836e+01
6.413057277724146843e+01
7.585739655047655106e+01
5.605244264006614685e+01
7.813057277724146843e+01
8.214260344952344894e+01
6.696708543971180916e+01
8.098578321188688278e+01
6.710131977871060371e+01
7.190883358195424080e+01
4.801551328226923943e+01
5.788900393247604370e+01
6.098062919080257416e+01
7.180495391041040421e+01
5.586942722275853157e+01
6.586942722275853157e+01
6.714072613790631294e+01
5.386942722275853157e+01
2.790883358195424080e+01
7.603160738199949265e+01
4.794755735993385315e+01
7.184238005429506302e+01
4.705825185775756836e+01
5.507181344926357269e+01
5.413057277724146843e+01
6.184238005429506302e+01
6.492767908051609993e+01
5.305825185775756836e+01
6.094174814224243164e+01
5.984238005429506302e+01
4.310131977871060371e+01
6.512521285563707352e+01
3.605244264006614685e+01
6.190883358195424080e+01
6.589466542378067970e+01
5.993159478157758713e+01
4.094174814224243164e+01
6.384238005429506302e+01
5.096708543971180916e+01
5.096708543971180916e+01
4.094174814224243164e+01
4.505825185775756836e+01
5.387349065020680428e+01
5.494174814224243164e+01
5.786942722275853157e+01
3.993159478157758713e+01
5.594189586862921715e+01
4.589466542378067970e+01
3.894174814224243164e+01
2.386942722275853157e+01
2.694174814224243164e+01
4.403692935779690742e+01
2.305630016699433327e+01
3.394755735993385315e+01
5.302518957108259201e+01
4.405244264006614685e+01
1.789466542378067970e+01
2.892818655073642731e+01
4.190883358195424080e+01
4.087478714436292648e+01
-9.826094061136245728e-01
1.990883358195424080e+01
4.130572777241468430e+00


==> sorted_filtered_ub10.csv <==
1.098694272227585316e+02
1.018573965504765511e+02
8.305825185775756836e+01
8.694369983300566673e+01
8.805244264006614685e+01
8.587349065020680428e+01
1.079475573599338531e+02
8.805244264006614685e+01
8.492767908051609993e+01
1.058573965504765511e+02
9.005244264006614685e+01
8.396839261800050735e+01
8.785739655047655106e+01
6.101421678811311722e+01
6.196307064220309258e+01
7.894174814224243164e+01
4.988900393247604370e+01
6.898062919080257416e+01
6.989466542378067970e+01
7.388900393247604370e+01
8.403160738199949265e+01
9.304708271846175194e+01
5.805244264006614685e+01
9.301421678811311722e+01
7.384238005429506302e+01
7.386942722275853157e+01
7.385739655047655106e+01
9.613057277724146843e+01
7.917765549570322037e+01
7.386942722275853157e+01
7.193159478157758713e+01
5.596839261800050735e+01
6.813057277724146843e+01
6.013057277724146843e+01
7.014260344952344894e+01
6.510131977871060371e+01
6.789466542378067970e+01
7.285203662887215614e+01
8.813057277724146843e+01
6.098062919080257416e+01
7.898578321188688278e+01
5.505825185775756836e+01
1.041265093497931957e+02
6.696708543971180916e+01
7.386942722275853157e+01
5.586942722275853157e+01
4.801551328226923943e+01
5.588900393247604370e+01
6.780495391041040421e+01
6.094174814224243164e+01
4.705825185775756836e+01
5.105825185775756836e+01
5.584238005429506302e+01
3.605244264006614685e+01
6.692767908051609993e+01
6.590883358195424080e+01
6.186942722275853157e+01
6.714072613790631294e+01
5.507181344926357269e+01
4.310131977871060371e+01
4.696708543971180916e+01
5.386942722275853157e+01
5.494174814224243164e+01
6.512521285563707352e+01
5.213057277724146843e+01
7.403160738199949265e+01
2.386942722275853157e+01
5.584238005429506302e+01
3.793159478157758713e+01
5.096708543971180916e+01
4.505825185775756836e+01
6.584238005429506302e+01
6.589466542378067970e+01
5.590883358195424080e+01
4.794755735993385315e+01
5.984238005429506302e+01
4.094174814224243164e+01
4.094174814224243164e+01
2.790883358195424080e+01
4.787349065020680428e+01
5.993159478157758713e+01
3.394755735993385315e+01
5.586942722275853157e+01
4.589466542378067970e+01
5.594189586862921715e+01
3.894174814224243164e+01
5.102518957108259201e+01
3.803692935779690742e+01
1.589466542378067970e+01
4.205244264006614685e+01
2.494174814224243164e+01
2.892818655073642731e+01
2.105630016699433327e+01
3.990883358195424080e+01
4.087478714436292648e+01
-1.298260940611362457e+01
4.130572777241468430e+00
9.908833581954240799e+00


==> sorted_filtered_ub15.csv <==
9.985739655047655106e+01
1.098694272227585316e+02
8.694369983300566673e+01
8.305825185775756836e+01
8.387349065020680428e+01
8.805244264006614685e+01
8.492767908051609993e+01
8.805244264006614685e+01
8.396839261800050735e+01
1.039475573599338531e+02
6.101421678811311722e+01
8.605244264006614685e+01
1.018573965504765511e+02
7.389466542378067970e+01
6.196307064220309258e+01
5.405244264006614685e+01
7.098062919080257416e+01
4.388900393247604370e+01
8.403160738199949265e+01
6.788900393247604370e+01
7.985739655047655106e+01
7.384238005429506302e+01
7.386942722275853157e+01
7.385739655047655106e+01
9.104708271846175194e+01
8.901421678811311722e+01
7.894174814224243164e+01
5.396839261800050735e+01
6.393159478157758713e+01
7.186942722275853157e+01
6.413057277724146843e+01
5.613057277724146843e+01
6.310131977871060371e+01
8.813057277724146843e+01
7.285203662887215614e+01
7.098578321188688278e+01
7.317765549570322037e+01
4.305825185775756836e+01
6.789466542378067970e+01
5.698062919080257416e+01
5.105825185775756836e+01
6.614260344952344894e+01
8.813057277724146843e+01
5.980495391041040421e+01
5.384238005429506302e+01
5.588900393247604370e+01
4.801551328226923943e+01
4.905825185775756836e+01
6.696708543971180916e+01
5.694174814224243164e+01
5.186942722275853157e+01
5.386942722275853157e+01
5.386942722275853157e+01
6.786942722275853157e+01
4.696708543971180916e+01
1.001265093497931957e+02
4.105825185775756836e+01
2.186942722275853157e+01
4.894174814224243164e+01
3.205244264006614685e+01
4.310131977871060371e+01
4.813057277724146843e+01
6.714072613790631294e+01
4.696708543971180916e+01
3.993159478157758713e+01
6.492767908051609993e+01
3.194755735993385315e+01
6.190883358195424080e+01
5.590883358195424080e+01
5.584238005429506302e+01
5.507181344926357269e+01
5.194755735993385315e+01
6.512521285563707352e+01
6.803160738199949265e+01
6.384238005429506302e+01
2.790883358195424080e+01
4.494174814224243164e+01
5.993159478157758713e+01
3.894174814224243164e+01
6.389466542378067970e+01
4.187349065020680428e+01
5.784238005429506302e+01
5.586942722275853157e+01
4.902518957108259201e+01
4.589466542378067970e+01
3.494174814224243164e+01
1.589466542378067970e+01
3.603692935779690742e+01
3.805244264006614685e+01
5.794189586862921715e+01
-1.498260940611362457e+01
2.692818655073642731e+01
2.494174814224243164e+01
3.590883358195424080e+01
3.287478714436292648e+01
2.105630016699433327e+01
-1.869427222758531570e+00
5.908833581954240799e+00

